San Francisco Crime Classification

San Francisco Crime Classification is an online competition administered by Kaggle Inc. The competition aims at predicting the future crimes based on a given set of geographical and time-based features. In this paper, I achieved a an accuracy that ranks at top %18, as of May 19th, 2016. I will explore the data, and explain in details the tools I used to achieve that result.

==> Pattern Analysis - Project/images/category.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


SOUTHERN      157182
MISSION       119908
NORTHERN      105296
BAYVIEW        89431
CENTRAL        85460
TENDERLOIN     81809
INGLESIDE      78845
TARAVAL        65596
PARK           49313
RICHMOND       45209


==> Pattern Analysis - Project/images/category_2_.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


==> Pattern Analysis - Project/images/category_3_.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


==> Pattern Analysis - Project/paper.log.txt <==
This is XeTeX, Version 3.14159265-2.6-0.99992 (TeX Live 2015) (preloaded format=xelatex 2015.5.24)  13 JUL 2016 10:01
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**paper.tex
(./paper.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(/usr/local/texlive/2015/texmf-dist/tex/latex/IEEEtran/IEEEtran.cls
Document Class: IEEEtran 2014/09/17 V1.8a by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
\@IEEEtrantmpdimenA=\dimen102
\@IEEEtrantmpdimenB=\dimen103
\@IEEEtrantmpdimenC=\dimen104
\@IEEEtrantmpcountA=\count79
\@IEEEtrantmpcountB=\count80
\@IEEEtrantmpcountC=\count81
\@IEEEtrantmptoksA=\toks14
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 458.
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
-- Using 8.5in x 11in (letter) paper.
-- Using DVI output.
\@IEEEnormalsizeunitybaselineskip=\dimen105
-- This is a 10 point document.
\CLASSINFOnormalsizebaselineskip=\dimen106
\CLASSINFOnormalsizeunitybaselineskip=\dimen107
\IEEEnormaljot=\dimen108
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <5> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <5> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <7> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <8> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <8> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <9> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <10> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <11> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <11> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <12> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <17> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <17> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <20> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <20> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <24> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <24> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
\IEEEquantizedlength=\dimen109
\IEEEquantizedlengthdiff=\dimen110
\IEEEquantizedtextheightdiff=\dimen111
\IEEEilabelindentA=\dimen112
\IEEEilabelindentB=\dimen113
\IEEEilabelindent=\dimen114
\IEEEelabelindent=\dimen115
\IEEEdlabelindent=\dimen116
\IEEElabelindent=\dimen117
\IEEEiednormlabelsep=\dimen118
\IEEEiedmathlabelsep=\dimen119
\IEEEiedtopsep=\skip41
\c@section=\count82
\c@subsection=\count83
\c@subsubsection=\count84
\c@paragraph=\count85
\c@IEEEsubequation=\count86
\abovecaptionskip=\skip42
\belowcaptionskip=\skip43
\c@figure=\count87
\c@table=\count88
\@IEEEeqnnumcols=\count89
\@IEEEeqncolcnt=\count90
\@IEEEsubeqnnumrollback=\count91
\@IEEEquantizeheightA=\dimen120
\@IEEEquantizeheightB=\dimen121
\@IEEEquantizeheightC=\dimen122
\@IEEEquantizeprevdepth=\dimen123
\@IEEEquantizemultiple=\count92
\@IEEEquantizeboxA=\box26
\@IEEEtmpitemindent=\dimen124
\c@IEEEbiography=\count93
\@IEEEtranrubishbin=\box27
) (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)
 (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks15
) (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)
 (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: xetex.def on input line 94.
 (/usr/local/texlive/2015/texmf-dist/tex/xelatex/xetex-def/xetex.def
File: xetex.def 2015/03/25 v4.04 LaTeX color/graphics driver for XeTeX (TeX Live/RRM/JK)
))
\Gin@req@height=\dimen125
\Gin@req@width=\dimen126
) (/usr/local/texlive/2015/texmf-dist/tex/latex/dirtytalk/dirtytalk.sty
Package: dirtytalk 2010/11/21 A package making "quoting" easier
 (/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
))) (/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
\c@dirtytalk@qdepth=\count94
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip44

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
 (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen127
)) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen128
) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count95
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count96
\leftroot@=\count97
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count98
\DOTSCASE@=\count99
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box28
\strutbox@=\box29
\big@size=\dimen129
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count100
\c@MaxMatrixCols=\count101
\dotsspace@=\muskip10
\c@parentequation=\count102
\dspbrk@lvl=\count103
\tag@help=\toks17
\row@=\count104
\column@=\count105
\maxfields@=\count106
\andhelp@=\toks18
\eqnshift@=\dimen130
\alignsep@=\dimen131
\tagshift@=\dimen132
\tagwidth@=\dimen133
\totwidth@=\dimen134
\lineht@=\dimen135
\@envbody=\toks19
\multlinegap=\skip45
\multlinetaggap=\skip46
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (./paper.aux)
\openout1 = `paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.

-- Lines per column: 56 (exact).
File: images/figure_Hour.png Graphic file (type QTm)
<use  "images/figure_Hour.png" >
Overfull \hbox (6.0pt too wide) in paragraph at lines 371--372
 [][] 
 []

File: images/figure_DayOfWeek.png Graphic file (type QTm)
<use  "images/figure_DayOfWeek.png" >
Overfull \hbox (6.0pt too wide) in paragraph at lines 408--409
 [][] 
 []

[1


]
Overfull \hbox (1.27858pt too wide) in paragraph at lines 417--458
 [] 
 []

[2] (./paper.bbl
Underfull \hbox (badness 5578) in paragraph at lines 38--42
[]\OT1/ptm/m/n/8 C. Haskell, ``Kag-gle Com-pe-ti-tion: San Fran-
 []


Underfull \hbox (badness 1484) in paragraph at lines 38--42
\OT1/ptm/m/n/8 cisco Crime Clas-si-fi-ca-tion,'' 2015. [On-line]. Avail-able:
 []

)

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the appropriate paper size.

[3] (./paper.aux) ) 
Here is how much of TeX's memory you used:
 2438 strings out of 493706
 37548 string characters out of 6145769
 108158 words of memory out of 5000000
 5773 multiletter control sequences out of 15000+600000
 28083 words of font info for 65 fonts, out of 8000000 for 9000
 1331 hyphenation exceptions out of 8191
 37i,7n,23p,894b,244s stack positions out of 5000i,500n,10000p,200000b,80000s

Output written on paper.pdf (3 pages).


==> images/category.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


SOUTHERN      157182
MISSION       119908
NORTHERN      105296
BAYVIEW        89431
CENTRAL        85460
TENDERLOIN     81809
INGLESIDE      78845
TARAVAL        65596
PARK           49313
RICHMOND       45209


==> images/category_2_.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


==> images/category_3_.txt <==
LARCENY/THEFT                  174900
OTHER OFFENSES                 126182
NON-CRIMINAL                    92304
ASSAULT                         76876
DRUG/NARCOTIC                   53971
VEHICLE THEFT                   53781
VANDALISM                       44725
WARRANTS                        42214
EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


EMBEZZLEMENT                     1166
SUICIDE                           508
FAMILY OFFENSES                   491
BAD CHECKS                        406
BRIBERY                           289
EXTORTION                         256
SEX OFFENSES NON FORCIBLE         148
GAMBLING                          146
PORNOGRAPHY/OBSCENE MAT            22
TREA                                6


==> paper.log.txt <==
This is XeTeX, Version 3.14159265-2.6-0.99992 (TeX Live 2015) (preloaded format=xelatex 2015.5.24)  13 JUL 2016 10:01
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**paper.tex
(./paper.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(/usr/local/texlive/2015/texmf-dist/tex/latex/IEEEtran/IEEEtran.cls
Document Class: IEEEtran 2014/09/17 V1.8a by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
\@IEEEtrantmpdimenA=\dimen102
\@IEEEtrantmpdimenB=\dimen103
\@IEEEtrantmpdimenC=\dimen104
\@IEEEtrantmpcountA=\count79
\@IEEEtrantmpcountB=\count80
\@IEEEtrantmpcountC=\count81
\@IEEEtrantmptoksA=\toks14
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 458.
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
-- Using 8.5in x 11in (letter) paper.
-- Using DVI output.
\@IEEEnormalsizeunitybaselineskip=\dimen105
-- This is a 10 point document.
\CLASSINFOnormalsizebaselineskip=\dimen106
\CLASSINFOnormalsizeunitybaselineskip=\dimen107
\IEEEnormaljot=\dimen108
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <5> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <5> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <7> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <8> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <8> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <9> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <10> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <10> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <11> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <11> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <12> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <17> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <17> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <20> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <20> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <24> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <24> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 1039.
\IEEEquantizedlength=\dimen109
\IEEEquantizedlengthdiff=\dimen110
\IEEEquantizedtextheightdiff=\dimen111
\IEEEilabelindentA=\dimen112
\IEEEilabelindentB=\dimen113
\IEEEilabelindent=\dimen114
\IEEEelabelindent=\dimen115
\IEEEdlabelindent=\dimen116
\IEEElabelindent=\dimen117
\IEEEiednormlabelsep=\dimen118
\IEEEiedmathlabelsep=\dimen119
\IEEEiedtopsep=\skip41
\c@section=\count82
\c@subsection=\count83
\c@subsubsection=\count84
\c@paragraph=\count85
\c@IEEEsubequation=\count86
\abovecaptionskip=\skip42
\belowcaptionskip=\skip43
\c@figure=\count87
\c@table=\count88
\@IEEEeqnnumcols=\count89
\@IEEEeqncolcnt=\count90
\@IEEEsubeqnnumrollback=\count91
\@IEEEquantizeheightA=\dimen120
\@IEEEquantizeheightB=\dimen121
\@IEEEquantizeheightC=\dimen122
\@IEEEquantizeprevdepth=\dimen123
\@IEEEquantizemultiple=\count92
\@IEEEquantizeboxA=\box26
\@IEEEtmpitemindent=\dimen124
\c@IEEEbiography=\count93
\@IEEEtranrubishbin=\box27
) (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)
 (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks15
) (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)
 (/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
) (/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: xetex.def on input line 94.
 (/usr/local/texlive/2015/texmf-dist/tex/xelatex/xetex-def/xetex.def
File: xetex.def 2015/03/25 v4.04 LaTeX color/graphics driver for XeTeX (TeX Live/RRM/JK)
))
\Gin@req@height=\dimen125
\Gin@req@width=\dimen126
) (/usr/local/texlive/2015/texmf-dist/tex/latex/dirtytalk/dirtytalk.sty
Package: dirtytalk 2010/11/21 A package making "quoting" easier
 (/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
 (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
))) (/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
\c@dirtytalk@qdepth=\count94
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip44

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01
 (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen127
)) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen128
) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count95
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count96
\leftroot@=\count97
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count98
\DOTSCASE@=\count99
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box28
\strutbox@=\box29
\big@size=\dimen129
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count100
\c@MaxMatrixCols=\count101
\dotsspace@=\muskip10
\c@parentequation=\count102
\dspbrk@lvl=\count103
\tag@help=\toks17
\row@=\count104
\column@=\count105
\maxfields@=\count106
\andhelp@=\toks18
\eqnshift@=\dimen130
\alignsep@=\dimen131
\tagshift@=\dimen132
\tagwidth@=\dimen133
\totwidth@=\dimen134
\lineht@=\dimen135
\@envbody=\toks19
\multlinegap=\skip45
\multlinetaggap=\skip46
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
) (./paper.aux)
\openout1 = `paper.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 265.
LaTeX Font Info:    ... okay on input line 265.

-- Lines per column: 56 (exact).
File: images/figure_Hour.png Graphic file (type QTm)
<use  "images/figure_Hour.png" >
Overfull \hbox (6.0pt too wide) in paragraph at lines 371--372
 [][] 
 []

File: images/figure_DayOfWeek.png Graphic file (type QTm)
<use  "images/figure_DayOfWeek.png" >
Overfull \hbox (6.0pt too wide) in paragraph at lines 408--409
 [][] 
 []

[1


]
Overfull \hbox (1.27858pt too wide) in paragraph at lines 417--458
 [] 
 []

[2] (./paper.bbl
Underfull \hbox (badness 5578) in paragraph at lines 38--42
[]\OT1/ptm/m/n/8 C. Haskell, ``Kag-gle Com-pe-ti-tion: San Fran-
 []


Underfull \hbox (badness 1484) in paragraph at lines 38--42
\OT1/ptm/m/n/8 cisco Crime Clas-si-fi-ca-tion,'' 2015. [On-line]. Avail-able:
 []

)

** Conference Paper **
Before submitting the final camera ready copy, remember to:

 1. Manually equalize the lengths of two columns on the last page
 of your paper;

 2. Ensure that any PostScript and/or PDF output post-processing
 uses only Type 1 fonts and that every step in the generation
 process uses the appropriate paper size.

[3] (./paper.aux) ) 
Here is how much of TeX's memory you used:
 2438 strings out of 493706
 37548 string characters out of 6145769
 108158 words of memory out of 5000000
 5773 multiletter control sequences out of 15000+600000
 28083 words of font info for 65 fonts, out of 8000000 for 9000
 1331 hyphenation exceptions out of 8191
 37i,7n,23p,894b,244s stack positions out of 5000i,500n,10000p,200000b,80000s

Output written on paper.pdf (3 pages).

